GAMA/DEVILS: Cosmic star formation and AGN activity over 12.5 billion years

We use the Galaxy and Mass Assembly (GAMA) and the Deep Extragalactic Visible Legacy Survey (DEVILS) observational data sets to calculate the cosmic star formation rate (SFR) and active galactic nuclei (AGN) bolometric luminosity history (CSFH/CAGNH) over the last 12.5 billion years. SFRs and AGN bolometric luminosities were derived using the spectral energy distribution fitting code ProSpect, which includes an AGN prescription to self consistently model the contribution from both AGN and stellar emission to the observed rest-frame ultra-violet to far-infrared photometry. We find that both the CSFH and CAGNH evolve similarly, rising in the early Universe up to a peak at look-back time $\approx 10$~Gyr ($z \approx 2$), before declining toward the present day. The key result of this work is that we find the ratio of CAGNH to CSFH has been flat ($\approx 10^{42.5}\mathrm{erg \, s^{-1}M_{\odot}^{-1}yr}$) for $11$~Gyr up to the present day, indicating that star formation and AGN activity have been coeval over this time period. We find that the stellar masses of the galaxies that contribute most to the CSFH and CAGNH are similar, implying a common cause, which is likely gas inflow. The depletion of the gas supply suppresses cosmic star formation and AGN activity equivalently to ensure that they have experienced similar declines over the last 10 Gyr. These results are an important milestone for reconciling the role of star formation and AGN activity in the life cycle of galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
